Detectability of Spooky Quasar-Flux Correlation on the Sky

The fluxes from two quasars, picked at random, are expected to be found uncorrelated. In fact, high-speed photometry of an antipodal pair can source acausal photons that might serve as ideal inputs to a quantum-mechanical experiment. Could less-separated quasars be found correlated? This question motivates a survey on timescales of minutes to within a night or longer, for which years of suitable archival data already exist. A potential signal is envisioned by applying the holographic principle, requiring cosmic isotropy, and avoiding bias due to photometric errors between any two samples. This restricts detectable quasar flux-differences from an overall average, leaving randomness intact over the whole sky on long timescales as required, but with a prominent peak: those near that angular separation are expected to more-often-than-not share a slight but measurable excess brightening/dimming. Analysis of one dataset from the Gemini twin telescopes is presented, using over 14 years of archival broadband-optical GMOS North and South images, serendipitously sampling thousands of quasars in g, r, i and z bands. The model fits the data well, rejecting a null result of uniform randomness with 97.7% confidence, instead consistent with a 3-sigma residual correlated signal of 0.21 mag peaked at 65+/-3 degrees separation. Confirmatory observations with future wide-field galaxy and quasar surveys are discussed.

==> abstract.txt <==
Title: Detectability of Spooky Quasar-Flux Correlation on the Sky
Author: Eric Steinbring
Affiliation: National Research Council Canada, Herzberg Astronomy and Astrophysics
Keywords: quasars; cosmology; techniques
Note: 21 pages, 12 figures; submitted to Galaxies

The fluxes from two quasars, picked at random, are expected to be found uncorrelated.  In fact, high-speed photometry of an antipodal pair can source acausal photons that might serve as ideal inputs to a quantum-mechanical experiment.  Could less-separated quasars be found correlated?  This question motivates a survey on timescales of minutes to within a night or longer, for which years of suitable archival data already exist.  A potential signal is envisioned by applying the holographic principle, requiring cosmic isotropy, and avoiding bias due to photometric errors between any two samples.  This restricts detectable quasar flux-differences from an overall average, leaving randomness intact over the whole sky on long timescales as required, but with a prominent peak: those near that angular separation are expected to more-often-than-not share a slight but measurable excess brightening/dimming. Analysis of one dataset from the Gemini twin telescopes is presented, using over 14 years of archival broadband-optical GMOS North and South images, serendipitously sampling thousands of quasars in g, r, i and z bands. The model fits the data well, rejecting a null result of uniform randomness with 97.7% confidence, instead consistent with a 3-sigma residual correlated signal of 0.21 mag peaked at 65+/-3 degrees separation. Confirmatory observations with future wide-field galaxy and quasar surveys are discussed.

